Observations of red giants with suspected massive companions

Motivated by the existence of binary systems where a stellar-mass black hole is bound to a normal star, we selected four red giants with large radial velocity (RV) variation from the survey of SIM grid stars and monitored their RVs for several months. None turned out to contain a massive companion above 2.5 solar masses. The red giant TYC 9299-1080-1 with a large RV and a large proper motion is a single-lined spectroscopic binary with a period of 81 days. It is an extreme halo object moving at 350 km s$^{-1}$ almost directly toward the Galactic center. HD 206092 is a double-lined binary with a short period of 4.37 days. It belongs to the rare class of active RS CVn-type binaries with evolved primary components, apparently undergoing mass transfer. The X-ray luminosity of HD 206092 is about twice as high as the most luminous coronal X-ray emitters observed by ROSAT, including II Peg and the prototype star RS CVn. HD~318347 has a variable double-peaked emission-line spectrum (not a giant), while HD~324668 has a constant RV. Despite the overall good quality of the SIM survey data confirmed by a comparison with Gaia DR2 mean radial velocities, the few large RV variations are explained, mostly, by erroneous data. We discuss the significance of the non-detection of massive companions in the SIM grid sample and the associated work.

==> datafile3.txt <==
Title: Observations of red giants with suspected massive companions
Authors: Makariv, V.V. and Tokovinin, A.
Table: 3
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 15 A15    ---     Name   Object identifier
  17- 26 F10.4  d       JD     Julian date -2400000
  28- 34 F7.3   km/s    RV     Radial velocity
  36- 36 A1     ---     Comp.  [ab]Component label
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
HD 324668       58260.8470 -32.651   
HD 324668       58270.7916 -32.624   
HD 324668       58341.5915 -32.590   
TYC 9299-1080-1 58260.8786 306.922   
TYC 9299-1080-1 58270.8399 299.161   
TYC 9299-1080-1 58285.8528 306.811   
TYC 9299-1080-1 58330.6386 322.210   
TYC 9299-1080-1 58331.5766 321.010   
TYC 9299-1080-1 58341.6309 308.191   
TYC 9299-1080-1 58356.5559 299.967   
TYC 9299-1080-1 58370.5146 312.485   
TYC 9299-1080-1 58380.5088 326.107   
TYC 9299-1080-1 58383.5501 329.650   
TYC 9299-1080-1 58387.4952 333.220   
TYC 9299-1080-1 58393.5639 335.944   
TYC 9299-1080-1 58406.4860 329.196   
HD 206092       58260.9120  -6.810 a 
HD 206092       58260.9120 112.381 b 
HD 206092       58271.8990  59.516 a 
HD 206092       58271.8990 -50.498 b 
HD 206092       58272.9100   4.790 a 
HD 206092       58272.9100  98.230 b 
HD 206092       58276.8450  29.281 a 
HD 206092       58284.8980  63.800 a 
HD 206092       58284.8980 -64.500 b 
HD 206092       58285.9010   9.730 a 
HD 206092       58285.9010  72.380 b 
HD 206092       58340.7190  50.890 a 
HD 206092       58340.7190 -44.090 b 
HD 206092       58356.5910 -16.600 a 
HD 206092       58356.5910 136.950 b 
HD 206092       58380.7220  67.100 a 
HD 206092       58380.7220 -85.550 b 
HD 206092       58387.5360 -14.800 a 
HD 206092       58387.5360 133.250 b 
HD 206092       58390.6310  21.900 a 
HD 206092       58390.6310  37.200 b 
HD 206092       58394.5120  55.500 a 
HD 206092       58394.5120 -36.100 b 
HD 206092       58394.6180  53.700 a 
HD 206092       58394.6180 -15.200 b 
HD 206092       58395.6250  -8.387 a 
HD 206092       58395.6250 119.394 b 

